How the HESS J1731-347 event could be explained using $\bf{K^{-}}$ condensation

The recent observation of a compact star with a mass of $M=0.77^{+0.20}_{-0.17}~{\rm M_{\odot}}$ and a radius of $R=10.4^{+0.86}_{-0.78}$ km, located within the supernova remnant HESS J1731-347, has substantially reinforced the evidence for the presence of exotic matter in neutron stars core. This finding has markedly enhanced our comprehension of the equation of state for dense nuclear matter. In the present work, we investigate the possible existence of a kaon condensation in hadronic neutron stars by employing and comparing two theoretical frameworks: the Relativistic Mean Field model with first order kaon condensate and the Momentum-Dependent Interaction model complemented by chiral effective theory. To the best of our knowledge, this represents a first alternative attempt aimed to explain the bulk properties of the specific object with the inclusion of a kaon condensation in dense nuclear matter. The application of two different models enriches the research, providing insights from the aspect of different theoretical frameworks that accurately predict the existence of HESS J1731-347. In both cases significant insights are extracted for the parameter space of models, emphasizing to those concerning the nucleon-kaon potential, the threshold density for the appearance of a kaon condensation, as well as the parameter $a_{3}m_{s}$ which is related to the strangeness content of the proton. Concluding, the present research indicates that a more systematic investigation of similar objects could offer valuable constraints on the properties of dense nuclear matter.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



